Broad-line Region of the Quasar PG 2130+099. II. Doubling the Size Over Four Years?

Over the past three decades, multiple reverberation mapping (RM) campaigns conducted for the quasar PG 2130+099 have exhibited inconsistent findings with time delays ranging from $\sim$10 to $\sim$200 days. To achieve a comprehensive understanding of the geometry and dynamics of the broad-line region (BLR) in PG 2130+099, we continued an ongoing high-cadence RM monitoring campaign using the Calar Alto Observatory 2.2m optical telescope for an extra four years from 2019 to 2022. We measured the time lags of several broad emission lines (including He II, He I, H$\beta$, and Fe II) with respect to the 5100 {\AA} continuum, and their time lags continuously vary through the years. Especially, the H$\beta$ time lags exhibited approximately a factor of two increase in the last two years. Additionally, the velocity-resolved time delays of the broad H$\beta$ emission line reveal a back-and-forth change between signs of virial motion and inflow in the BLR. The combination of negligible ($\sim$10%) continuum change and substantial time-lag variation (over two times) results in significant scatter in the intrinsic $R_{\rm H\beta}-L_{\rm 5100}$ relationship for PG 2130+099. Taking into account the consistent changes in the continuum variability time scale and the size of the BLR, we tentatively propose that the changes in the measurement of the BLR size may be affected by 'geometric dilution'.

==> table3.dat <==
2458616.67175347  5.493849e-15  6.367679e-17  4.742108e-14  3.322287e-15  5.694777e-14  1.738804e-16  5.488741e-13  1.631191e-15  4.738712e-13  4.646291e-15
2458629.65354745  5.206292e-15  6.852023e-17  6.137574e-14  3.520658e-15  5.438645e-14  2.253663e-16  5.436801e-13  1.945491e-15  4.567389e-13  5.156047e-15
2458638.64362269  5.083529e-15  4.856717e-17  5.761632e-14  2.346497e-15  5.611202e-14  2.352152e-16  5.511396e-13  1.908790e-15  4.525993e-13  3.535479e-15
2458643.57947917  4.984659e-15  5.814998e-17  5.496625e-14  2.872420e-15  5.712352e-14  2.691535e-16  5.617220e-13  2.304157e-15  4.603924e-13  4.324899e-15
2458647.64765625  4.915416e-15  5.671693e-17  5.007791e-14  2.851627e-15  5.899082e-14  2.748410e-16  5.514096e-13  2.148332e-15  4.701194e-13  4.230843e-15
2458653.65708912  4.836006e-15  8.442249e-17  4.545674e-14  4.238187e-15  5.625595e-14  1.920211e-16  5.344432e-13  1.626323e-15  4.706506e-13  5.968354e-15
2458659.63826390  4.803639e-15  4.804202e-17  4.932767e-14  2.325181e-15  5.586992e-14  2.224322e-16  5.373888e-13  1.854824e-15  4.703986e-13  3.507681e-15
2458666.59720486  4.761278e-15  4.784233e-17  3.159483e-14  2.313995e-15  5.520410e-14  2.201885e-16  5.305889e-13  1.926912e-15  4.594009e-13  3.524856e-15
2458679.64989005  4.894431e-15  5.343444e-17  5.226860e-14  2.646274e-15  5.258504e-14  2.268942e-16  5.137309e-13  1.891091e-15  4.371108e-13  3.927528e-15
2458687.65951968  4.719596e-15  6.748768e-17  5.597034e-14  3.369893e-15  5.192949e-14  2.490426e-16  5.110738e-13  1.919175e-15  4.479630e-13  4.950615e-15
2458692.55520255  4.622565e-15  5.730752e-17  2.534670e-14  2.838606e-15  5.051551e-14  2.309897e-16  5.144928e-13  2.193084e-15  4.455378e-13  4.248231e-15
2458698.61323495  4.479660e-15  4.772358e-17  2.245399e-14  2.310999e-15  5.050121e-14  2.316564e-16  5.047489e-13  1.954262e-15  4.480792e-13  3.514199e-15
2458704.56204861  4.523361e-15  4.854421e-17  3.838360e-14  2.337681e-15  5.151074e-14  2.439512e-16  4.997747e-13  1.935095e-15  4.238486e-13  3.526762e-15
2458708.50773726  4.711476e-15  7.270309e-17  3.150788e-14  3.583006e-15  5.018029e-14  2.298632e-16  5.010681e-13  1.643564e-15  4.192348e-13  5.241997e-15
2458711.50263312  4.612795e-15  6.755376e-17  5.042339e-14  3.160462e-15  4.038589e-14  1.226846e-16  5.050707e-13  1.427621e-15  4.730337e-13  4.745141e-15
2458713.54630208  4.737977e-15  5.496821e-17  4.647487e-14  2.633585e-15  4.743068e-14  1.878913e-16  4.978054e-13  1.690339e-15  4.559140e-13  3.994881e-15
2458715.53761575  4.627412e-15  4.858907e-17  3.164478e-14  2.358110e-15  4.862653e-14  1.993025e-16  4.911134e-13  1.692175e-15  4.417339e-13  3.562179e-15
2458719.53454283  4.762617e-15  4.643188e-17  3.923097e-14  2.308990e-15  4.934075e-14  2.094431e-16  4.826587e-13  2.032391e-15  4.330347e-13  3.404728e-15
2458727.56523727  4.837931e-15  5.002124e-17  4.668063e-14  2.446019e-15  4.760483e-14  2.090279e-16  4.835983e-13  1.853061e-15  4.221719e-13  3.697953e-15
2458741.48744794  5.325348e-15  7.997069e-17  5.923402e-14  3.855940e-15  5.002866e-14  1.665719e-16  5.020541e-13  1.425175e-15  4.732034e-13  5.661646e-15
2458743.46723959  5.368526e-15  2.053656e-16  6.694188e-14  8.875083e-15  5.556212e-14  1.904450e-16  4.825334e-13  1.136774e-15  4.375598e-13  1.358061e-14
2458753.47848961  5.580425e-15  5.115133e-17  7.362933e-14  2.514987e-15  5.201000e-14  2.296294e-16  5.009455e-13  1.723764e-15  4.354440e-13  3.734069e-15
2458755.44266203  5.724214e-15  4.954323e-17  6.946654e-14  2.358424e-15  5.214333e-14  2.043245e-16  4.984351e-13  1.662760e-15  4.248928e-13  3.506712e-15
2458757.36726272  5.637716e-15  5.460582e-17  9.935394e-14  2.658293e-15  5.409503e-14  2.309081e-16  4.992468e-13  1.806588e-15  4.267909e-13  3.956686e-15
2458760.43384259  5.769114e-15  5.321485e-17  7.059706e-14  2.601067e-15  5.372011e-14  2.159000e-16  5.059567e-13  1.778304e-15  4.268371e-13  3.926717e-15
2458762.41440395  5.757780e-15  5.299514e-17  6.637438e-14  2.517644e-15  5.344041e-14  2.120903e-16  5.187614e-13  1.742728e-15  4.356133e-13  3.868719e-15
2458769.48590854  5.546064e-15  7.196001e-17  7.921627e-14  3.466637e-15  5.328673e-14  1.686853e-16  5.096042e-13  1.464495e-15  4.378972e-13  5.201255e-15
2458771.42909720  5.573218e-15  8.530896e-17  6.946468e-14  4.326617e-15  5.495268e-14  6.841390e-17  5.171799e-13  1.654119e-15  4.436607e-13  6.428826e-15
2458774.40127894  5.499589e-15  5.350137e-17  5.959202e-14  2.594963e-15  5.427464e-14  2.182954e-16  5.276431e-13  1.758468e-15  4.546063e-13  3.992912e-15
2458777.40279514  5.555880e-15  6.705353e-17  3.296466e-14  3.234511e-15  5.674353e-14  2.883132e-16  5.252327e-13  2.169077e-15  4.349218e-13  4.923125e-15
2458781.40892363  5.438481e-15  5.705798e-17  4.759305e-14  2.795165e-15  5.660390e-14  2.562428e-16  5.408413e-13  2.070805e-15  4.519479e-13  4.237418e-15
2458784.33522570  5.255102e-15  5.549620e-17  2.968508e-14  2.601051e-15  5.600183e-14  2.626211e-16  5.355984e-13  2.058403e-15  4.485960e-13  3.982737e-15
2458791.36093173  5.248644e-15  7.329177e-17  4.532721e-14  3.582203e-15  5.095066e-14  2.924038e-16  5.212476e-13  2.196019e-15  4.305394e-13  5.505656e-15
2458795.41736689  5.401098e-15  1.149241e-16  4.358663e-14  5.670268e-15  5.022421e-14  2.223726e-16  5.257873e-13  1.842435e-15  4.277279e-13  8.408850e-15
2458800.34396413  5.521733e-15  7.292336e-17  7.829072e-14  3.651894e-15  5.172530e-14  2.262114e-16  5.304031e-13  1.762372e-15  4.446235e-13  5.528248e-15
2458804.30509260  5.641784e-15  8.529006e-17  4.652922e-14  4.121764e-15  4.674955e-14  3.139275e-16  5.328154e-13  2.500837e-15  4.312211e-13  6.434797e-15
2458812.35477426  5.811475e-15  6.068664e-17  5.551830e-14  2.980195e-15  5.269823e-14  2.531222e-16  5.427445e-13  2.059466e-15  4.583791e-13  4.627723e-15
2458815.36083332  5.838959e-15  6.204370e-17  5.936971e-14  3.045082e-15  4.966833e-14  2.438223e-16  5.381207e-13  2.080285e-15  4.673338e-13  4.836341e-15
2458818.32890046  5.795352e-15  5.508220e-17  5.993308e-14  2.651539e-15  4.928393e-14  2.164906e-16  5.327942e-13  1.709385e-15  4.427822e-13  4.090606e-15
2458825.32709491  5.917618e-15  7.310756e-17  5.876157e-14  3.589980e-15  4.920315e-14  2.109012e-16  5.286902e-13  1.841403e-15  4.528284e-13  5.484057e-15
2458828.27882526  5.902666e-15  5.859570e-17  4.778026e-14  2.798574e-15  5.309992e-14  2.117098e-16  5.402638e-13  1.742514e-15  4.608545e-13  4.293887e-15
2458834.26146991  5.998469e-15  6.574814e-17  3.365001e-14  3.215590e-15  5.368494e-14  2.704001e-16  5.416364e-13  2.133215e-15  4.657391e-13  5.018992e-15
2458841.27103588  6.050733e-15  5.920266e-17  5.666444e-14  2.809095e-15  5.125131e-14  2.060229e-16  5.228854e-13  1.898781e-15  4.302141e-13  4.257191e-15
2458844.26152777  6.066198e-15  6.296097e-17  6.352138e-14  3.050961e-15  5.260556e-14  2.469722e-16  5.234488e-13  1.963799e-15  4.447452e-13  4.601127e-15
2458849.26861691  6.247870e-15  5.768064e-17  5.678618e-14  2.775600e-15  5.555024e-14  2.352949e-16  5.381988e-13  1.813621e-15  4.583413e-13  4.166525e-15
2458851.27134839  6.228218e-15  5.787499e-17  6.132071e-14  2.780035e-15  5.436945e-14  2.206221e-16  5.419974e-13  1.835477e-15  4.686157e-13  4.253798e-15
2458853.26736689  6.285589e-15  7.950660e-17  4.866207e-14  3.996021e-15  5.364410e-14  1.677863e-16  5.510716e-13  1.978619e-15  4.741744e-13  5.834693e-15
2458855.27865162  6.201106e-15  7.985916e-17  4.907608e-14  3.984750e-15  5.219895e-14  2.519078e-16  5.360697e-13  1.966813e-15  4.660292e-13  6.104666e-15
2458857.27008105  6.078587e-15  7.016509e-17  4.300435e-14  3.484225e-15  5.774503e-14  2.238412e-16  5.500371e-13  1.768701e-15  4.815127e-13  5.201135e-15
2458866.27284724  5.768800e-15  8.710128e-17  4.949595e-14  4.260470e-15  5.332253e-14  2.601726e-16  5.565167e-13  2.505374e-15  4.926054e-13  6.330468e-15
2458997.62464698  5.539191e-15  1.013467e-16  6.702850e-14  5.603301e-15  6.392591e-14  3.689236e-16  6.408098e-13  3.537672e-15  5.366373e-13  7.147946e-15
2459000.60831597  5.759513e-15  5.900765e-17  9.595478e-14  3.300684e-15  6.933788e-14  3.103067e-16  6.355977e-13  2.315041e-15  5.266542e-13  4.186539e-15
2459003.57316551  5.685570e-15  6.903334e-17  9.474899e-14  3.876836e-15  6.601857e-14  2.794255e-16  6.385297e-13  2.226529e-15  5.209349e-13  4.812979e-15
2459006.63176505  5.602257e-15  7.554475e-17  8.537366e-14  4.307918e-15  6.945118e-14  2.590102e-16  6.282980e-13  1.887485e-15  5.170841e-13  5.283638e-15
2459011.64076389  5.474563e-15  6.554300e-17  6.551925e-14  3.760704e-15  7.126985e-14  2.928181e-16  6.352557e-13  2.178372e-15  5.258136e-13  4.650207e-15
2459018.56179977  5.212845e-15  9.354052e-17  7.138954e-14  5.426573e-15  7.176996e-14  5.029418e-16  6.463272e-13  3.659547e-15  5.471911e-13  6.750805e-15
2459022.54403357  5.097727e-15  5.133044e-17  6.503987e-14  2.871717e-15  6.241698e-14  2.768239e-16  6.252897e-13  2.265264e-15  5.188134e-13  3.623636e-15
2459026.64731482  5.155279e-15  5.253383e-17  6.169122e-14  2.994152e-15  6.513762e-14  2.697096e-16  5.893465e-13  2.570340e-15  5.142607e-13  3.678184e-15
2459032.56998263  5.318953e-15  6.832991e-17  7.948042e-14  3.808847e-15  6.413886e-14  2.992638e-16  6.101467e-13  2.355096e-15  5.313654e-13  4.930541e-15
2459035.65088542  5.388024e-15  6.838293e-17  8.677262e-14  3.665864e-15  6.574614e-14  2.420074e-16  5.947558e-13  1.846521e-15  5.284554e-13  4.607136e-15
2459038.65728588  5.501241e-15  9.353283e-17  9.873410e-14  4.917227e-15  6.861732e-14  2.451444e-16  6.193181e-13  1.924981e-15  5.276551e-13  6.196582e-15
2459041.65469907  5.372659e-15  5.533125e-17  1.040258e-13  3.141504e-15  6.492818e-14  2.557994e-16  5.977685e-13  2.025845e-15  5.319024e-13  3.953160e-15
2459047.62269097  5.436445e-15  5.079107e-17  9.794152e-14  2.830189e-15  6.344667e-14  2.632802e-16  6.108307e-13  2.167805e-15  5.307663e-13  3.625638e-15
2459050.49865165  5.406485e-15  5.315818e-17  8.886007e-14  2.980899e-15  6.224232e-14  2.625418e-16  6.141611e-13  2.197680e-15  5.317070e-13  3.782234e-15
2459055.48447338  5.448797e-15  5.508638e-17  9.567387e-14  3.097708e-15  6.444614e-14  2.701103e-16  6.140027e-13  2.269405e-15  5.318320e-13  3.869275e-15
2459058.65634259  5.165717e-15  5.383708e-17  7.328794e-14  3.028317e-15  6.330895e-14  2.825231e-16  5.865066e-13  2.178534e-15  5.113129e-13  3.807439e-15
2459061.48366898  5.318514e-15  5.577893e-17  6.945750e-14  3.046448e-15  6.499241e-14  2.642260e-16  6.107249e-13  2.049923e-15  5.273307e-13  3.893489e-15
2459063.44725117  5.285081e-15  8.315586e-17  8.056818e-14  4.460722e-15  6.516376e-14  2.368497e-16  5.996823e-13  1.937060e-15  5.336247e-13  5.594029e-15
2459065.55471643  5.077498e-15  1.225288e-16  6.956683e-14  6.659855e-15  6.288994e-14  1.433384e-16  6.146986e-13  1.434920e-15  5.046855e-13  8.171315e-15
2459067.46630788  5.459008e-15  6.809449e-17  8.186847e-14  3.815061e-15  6.667092e-14  1.972374e-16  6.267982e-13  1.992024e-15  5.304377e-13  4.665523e-15
2459073.62307099  5.609452e-15  8.271649e-17  9.731008e-14  4.829137e-15  5.924109e-14  3.257237e-16  6.047447e-13  2.701647e-15  5.206183e-13  5.986584e-15
2459078.45446181  5.542912e-15  5.894871e-17  1.101116e-13  3.431418e-15  6.420416e-14  2.955561e-16  6.159593e-13  2.338150e-15  4.940889e-13  4.202753e-15
2459083.40818867  5.421771e-15  5.189956e-17  9.112349e-14  2.878378e-15  6.255006e-14  2.735226e-16  6.025397e-13  2.102278e-15  4.800421e-13  3.578231e-15
2459085.54182291  5.380717e-15  4.978795e-17  9.130699e-14  2.746915e-15  6.289200e-14  2.578590e-16  5.993151e-13  2.105824e-15  4.898864e-13  3.457953e-15
2459087.49953124  5.483162e-15  5.013403e-17  8.983228e-14  2.734412e-15  6.462666e-14  2.633984e-16  6.104411e-13  2.074730e-15  4.961167e-13  3.435632e-15
2459093.42567127  5.596138e-15  7.323328e-17  9.583521e-14  4.000129e-15  6.620021e-14  2.281004e-16  6.128071e-13  1.791941e-15  5.146462e-13  4.983225e-15
2459096.41698495  5.583669e-15  6.117528e-17  9.365518e-14  3.487173e-15  6.314392e-14  2.525274e-16  6.092778e-13  1.920557e-15  5.018613e-13  4.301924e-15
2459100.41868344  5.539284e-15  1.013263e-16  9.855760e-14  5.928183e-15  6.932624e-14  4.527729e-16  6.118586e-13  3.273835e-15  5.041718e-13  7.303118e-15
2459104.49365163  5.454043e-15  5.374565e-17  7.968794e-14  3.043881e-15  6.769144e-14  3.123972e-16  6.173882e-13  2.224813e-15  5.012401e-13  3.828916e-15
2459108.39513892  5.491148e-15  5.747544e-17  6.214604e-14  3.267148e-15  6.575600e-14  2.834801e-16  6.228307e-13  2.340434e-15  5.252592e-13  4.120489e-15
2459112.39409146  5.218057e-15  5.617290e-17  7.641340e-14  3.162199e-15  6.426084e-14  3.033411e-16  6.032349e-13  2.314716e-15  4.978692e-13  4.028414e-15
2459119.43479744  5.349614e-15  7.800979e-17  3.991356e-14  4.373692e-15  6.086698e-14  2.618293e-16  6.083413e-13  2.089270e-15  5.001173e-13  5.396463e-15
2459124.43841439  5.026188e-15  7.402749e-17  5.117425e-14  4.259892e-15  6.437459e-14  1.604780e-16  6.091835e-13  1.842391e-15  5.022278e-13  5.203574e-15
2459129.37901044  4.908919e-15  4.938712e-17  5.823098e-14  2.714985e-15  6.398723e-14  2.745120e-16  5.995531e-13  2.094653e-15  4.991124e-13  3.485848e-15
2459131.42835069  4.825235e-15  4.927637e-17  5.854271e-14  2.739892e-15  6.343940e-14  2.739627e-16  5.962069e-13  2.224556e-15  4.805269e-13  3.463548e-15
2459136.32071764  4.788334e-15  4.927536e-17  4.221257e-14  2.755881e-15  6.246879e-14  2.957017e-16  5.887810e-13  2.207022e-15  4.867043e-13  3.542095e-15
2459138.39255205  4.836101e-15  5.551482e-17  5.477821e-14  3.182777e-15  6.307553e-14  3.091924e-16  5.929438e-13  2.343508e-15  4.885233e-13  4.046561e-15
2459150.36924767  4.912516e-15  5.465309e-17  7.252295e-14  3.073517e-15  6.210802e-14  2.594886e-16  5.793908e-13  1.998471e-15  4.851878e-13  3.849483e-15
2459152.29553819  4.929323e-15  5.368344e-17  6.602375e-14  2.933491e-15  6.280256e-14  2.620686e-16  5.792932e-13  1.942207e-15  4.907387e-13  3.716267e-15
2459157.28456020  4.897168e-15  4.994853e-17  7.091159e-14  2.817263e-15  5.939735e-14  2.690479e-16  5.626110e-13  2.117308e-15  4.723792e-13  3.582676e-15
2459162.35674191  5.088988e-15  6.797263e-17  6.125803e-14  3.843381e-15  5.513438e-14  3.083078e-16  5.525294e-13  2.446509e-15  4.768990e-13  5.009919e-15
2459169.33168400  5.150847e-15  6.295869e-17  8.671817e-14  3.581325e-15  5.680612e-14  2.897927e-16  5.551223e-13  2.315778e-15  4.748745e-13  4.538664e-15
2459172.35725113  5.199890e-15  5.545346e-17  8.895812e-14  3.179471e-15  5.700007e-14  2.687885e-16  5.542757e-13  2.134963e-15  4.688493e-13  4.046828e-15
2459174.29270834  5.240279e-15  5.787618e-17  7.544876e-14  3.315220e-15  5.901578e-14  2.849973e-16  5.600227e-13  2.089294e-15  4.675880e-13  4.163740e-15
2459176.26620949  5.130264e-15  5.045638e-17  5.663440e-14  2.737977e-15  5.652196e-14  2.405771e-16  5.593867e-13  2.030774e-15  4.639758e-13  3.472473e-15
2459178.29428819  5.251616e-15  6.705917e-17  6.684866e-14  3.795793e-15  6.079702e-14  2.927420e-16  5.671506e-13  2.264758e-15  4.803891e-13  4.813427e-15
2459184.29509834  5.009981e-15  6.569481e-17  5.781989e-14  3.804308e-15  6.120204e-14  2.700318e-16  5.599280e-13  1.849823e-15  4.787096e-13  4.721653e-15
2459186.26732060  5.097837e-15  6.940043e-17  5.979298e-14  3.910714e-15  5.791085e-14  3.534341e-16  5.618038e-13  2.426826e-15  4.754897e-13  5.072009e-15
2459196.30519101  5.155906e-15  6.133633e-17  8.456049e-14  3.547148e-15  5.625202e-14  3.200422e-16  5.553352e-13  2.256037e-15  4.704556e-13  4.546938e-15
2459199.26381364  5.154068e-15  5.618017e-17  7.666537e-14  3.187089e-15  5.640201e-14  2.803098e-16  5.496603e-13  2.089597e-15  4.648684e-13  4.065166e-15
2459201.29573498  5.185572e-15  6.094127e-17  8.846335e-14  3.529984e-15  5.653875e-14  2.989128e-16  5.666332e-13  2.282949e-15  4.660145e-13  4.406431e-15
2459202.30030090  5.259376e-15  6.944234e-17  6.323038e-14  3.908020e-15  5.891049e-14  3.242856e-16  5.673011e-13  2.426186e-15  4.752043e-13  4.972108e-15
2459210.26564816  5.126418e-15  6.267177e-17  6.411132e-14  3.584450e-15  5.711018e-14  2.674098e-16  5.575358e-13  2.011360e-15  4.616931e-13  4.436578e-15
2459215.28318867  5.106465e-15  1.018369e-16  6.864832e-14  5.997899e-15  5.515713e-14  3.374085e-16  5.471004e-13  2.195144e-15  4.530853e-13  7.319334e-15
2459219.26840856  5.122226e-15  6.941554e-17  8.625721e-14  4.055236e-15  5.855804e-14  3.440265e-16  5.528149e-13  2.424278e-15  4.508401e-13  4.982365e-15
2459341.64623842  5.093732e-15  7.027144e-17  5.643275e-14  4.369896e-15  5.834776e-14  3.167748e-16  5.494926e-13  2.599430e-15  4.761945e-13  5.475412e-15
2459350.62495949  4.575290e-15  5.447268e-17  3.797573e-14  3.132792e-15  5.322544e-14  2.642951e-16  5.056809e-13  2.130236e-15  4.467126e-13  4.044716e-15
2459352.65710070  4.621619e-15  5.327563e-17  4.952522e-14  3.102084e-15  5.493384e-14  2.590552e-16  5.094668e-13  1.980554e-15  4.421856e-13  3.946007e-15
2459355.65766781  4.583725e-15  5.285960e-17  4.151257e-14  2.987113e-15  5.206631e-14  2.581577e-16  5.022494e-13  1.958751e-15  4.414574e-13  3.907609e-15
2459367.58599537  4.768250e-15  5.541697e-17  3.135734e-14  3.154086e-15  4.738283e-14  2.113646e-16  4.907547e-13  1.905347e-15  4.327596e-13  4.124328e-15
2459375.59554977  4.847251e-15  4.847050e-17  6.208786e-14  2.659055e-15  4.606157e-14  2.154916e-16  4.819273e-13  1.752262e-15  4.367803e-13  3.504966e-15
2459379.64434028  4.825380e-15  5.631052e-17  5.775832e-14  3.097227e-15  4.883915e-14  2.467575e-16  4.887553e-13  1.989678e-15  4.499588e-13  4.074232e-15
2459381.59530671  4.836370e-15  1.050775e-16  4.245256e-14  5.706636e-15  4.892568e-14  3.553606e-16  4.699614e-13  2.769581e-15  4.600941e-13  8.219111e-15
2459387.53509260  5.084872e-15  5.274483e-17  6.939477e-14  2.908072e-15  4.774044e-14  2.039687e-16  4.840419e-13  1.619933e-15  4.456298e-13  3.835435e-15
2459392.55130209  5.122488e-15  5.547020e-17  8.812383e-14  3.021238e-15  4.776401e-14  1.689796e-16  4.835349e-13  1.536168e-15  4.552540e-13  3.965197e-15
2459397.55509838  5.097509e-15  5.496196e-17  5.640109e-14  3.029444e-15  5.079220e-14  2.263205e-16  4.682277e-13  1.727251e-15  4.345868e-13  4.001816e-15
2459406.59796875  4.917506e-15  5.714830e-17  6.986684e-14  3.140131e-15  4.800605e-14  2.329092e-16  4.836175e-13  2.009635e-15  4.646935e-13  4.124362e-15
2459412.58793982  4.817904e-15  4.941069e-17  3.334801e-14  2.653660e-15  5.073647e-14  2.325485e-16  4.893804e-13  1.824570e-15  4.431226e-13  3.480705e-15
2459422.63825232  5.156251e-15  6.470780e-17  7.101710e-14  3.572958e-15  5.359242e-14  2.128846e-16  4.944687e-13  1.529083e-15  4.570211e-13  4.633744e-15
2459425.47210652  5.160656e-15  5.917462e-17  6.459275e-14  3.272600e-15  5.150100e-14  2.396810e-16  4.958955e-13  1.899424e-15  4.550764e-13  4.265001e-15
2459428.49538770  5.268248e-15  5.911693e-17  6.355263e-14  3.357789e-15  4.954374e-14  2.419503e-16  4.953075e-13  1.981011e-15  4.546581e-13  4.418868e-15
2459431.52266204  5.221100e-15  4.903642e-17  6.385415e-14  2.698871e-15  5.274641e-14  2.332527e-16  4.907610e-13  1.721702e-15  4.427017e-13  3.553929e-15
2459434.53083333  5.287379e-15  4.792276e-17  6.678416e-14  2.579996e-15  5.258261e-14  2.049006e-16  5.088923e-13  1.735264e-15  4.659512e-13  3.433382e-15
2459438.43539351  5.212856e-15  5.776406e-17  7.038502e-14  3.135543e-15  5.273608e-14  2.563563e-16  5.003984e-13  2.034822e-15  4.495372e-13  4.143884e-15
2459441.62221065  5.342386e-15  9.353689e-17  5.566524e-14  5.084085e-15  4.972869e-14  2.948413e-16  5.031125e-13  2.802641e-15  4.421798e-13  6.705480e-15
2459444.49174768  5.396714e-15  5.559432e-17  7.919771e-14  3.074003e-15  5.380716e-14  2.314078e-16  5.141194e-13  1.777095e-15  4.580802e-13  4.018638e-15
2459447.44140047  5.453961e-15  7.502583e-17  8.557911e-14  4.027315e-15  5.575816e-14  1.978854e-16  5.136984e-13  1.474932e-15  4.590384e-13  5.230096e-15
2459452.45479747  5.362116e-15  5.757482e-17  7.752234e-14  3.137122e-15  5.736242e-14  2.819793e-16  5.181624e-13  1.698268e-15  4.505125e-13  4.034058e-15
2459454.48508102  5.241705e-15  5.369682e-17  8.211307e-14  2.878880e-15  5.577657e-14  2.347941e-16  5.243264e-13  1.862540e-15  4.506116e-13  3.753432e-15
2459456.45259255  5.243836e-15  4.956389e-17  8.969895e-14  2.762793e-15  5.797521e-14  2.483181e-16  5.179640e-13  1.788273e-15  4.501935e-13  3.618100e-15
2459458.53342592  5.279721e-15  9.399564e-17  9.422972e-14  5.192938e-15  5.771030e-14  3.855102e-16  5.360441e-13  2.972426e-15  4.699498e-13  6.879399e-15
2459462.43599540  5.180420e-15  4.658764e-17  6.383031e-14  2.498696e-15  5.969725e-14  2.466242e-16  5.363381e-13  1.823835e-15  4.723962e-13  3.325517e-15
2459466.47885412  5.230177e-15  8.589072e-17  6.831902e-14  4.865524e-15  5.794241e-14  3.751268e-16  5.410327e-13  2.792405e-15  4.599026e-13  6.461567e-15
2459469.46102428  5.048499e-15  4.983432e-17  7.239048e-14  2.747473e-15  5.724822e-14  2.603386e-16  5.398502e-13  1.973594e-15  4.590977e-13  3.570718e-15
2459473.47146413  5.097783e-15  1.187045e-16  7.855288e-14  6.393941e-15  6.135073e-14  3.294788e-16  5.440820e-13  2.509543e-15  4.600451e-13  8.215683e-15
2459476.49754053  5.073985e-15  6.254140e-17  7.494508e-14  3.405857e-15  5.944821e-14  2.300234e-16  5.581671e-13  1.804194e-15  4.627870e-13  4.317136e-15
2459478.40863424  4.891951e-15  6.541075e-17  8.253557e-14  3.638387e-15  6.135867e-14  2.407115e-16  5.424343e-13  1.713162e-15  4.623601e-13  4.508019e-15
2459483.39897573  4.959020e-15  5.129409e-17  6.615485e-14  2.821727e-15  5.964998e-14  2.553258e-16  5.386114e-13  1.928402e-15  4.593509e-13  3.647513e-15
2459485.46124423  4.949913e-15  4.897544e-17  5.826781e-14  2.630639e-15  5.884668e-14  2.512570e-16  5.418397e-13  2.103995e-15  4.619756e-13  3.432222e-15
2459488.37966437  5.051702e-15  5.185622e-17  7.698551e-14  2.869247e-15  5.921154e-14  2.667290e-16  5.440384e-13  2.060176e-15  4.729604e-13  3.695208e-15
2459493.50761575  5.106495e-15  5.087418e-17  7.881419e-14  2.799667e-15  5.804097e-14  2.598752e-16  5.494019e-13  2.013365e-15  4.737252e-13  3.637903e-15
2459497.35166665  5.051383e-15  5.159166e-17  6.864309e-14  2.900256e-15  5.991454e-14  2.663869e-16  5.397007e-13  2.020315e-15  4.663180e-13  3.734695e-15
2459501.38004631  5.080757e-15  5.795197e-17  6.855408e-14  3.264516e-15  6.253700e-14  2.811828e-16  5.498330e-13  1.977048e-15  4.698880e-13  4.248786e-15
2459503.35733796  4.977125e-15  8.283944e-17  8.019620e-14  4.392875e-15  7.058555e-14  2.998121e-16  5.487913e-13  1.881504e-15  4.716480e-13  5.717085e-15
2459506.41206595  5.109410e-15  8.826152e-17  5.458460e-14  4.860852e-15  5.828831e-14  2.220256e-16  5.538497e-13  1.768460e-15  4.879799e-13  6.235681e-15
2459508.39457176  4.971839e-15  7.773520e-17  7.298117e-14  4.182636e-15  5.903274e-14  2.349687e-16  5.619930e-13  1.913406e-15  4.800671e-13  5.439038e-15
2459511.34011575  5.099403e-15  7.422788e-17  6.158564e-14  4.284367e-15  6.201219e-14  3.189985e-16  5.577202e-13  2.288898e-15  4.573573e-13  5.500292e-15
2459513.43616896  4.980253e-15  9.322714e-17  4.421476e-14  5.159048e-15  5.813885e-14  3.328766e-16  5.665304e-13  2.670968e-15  4.696353e-13  6.701918e-15
2459525.38313657  4.789019e-15  6.471927e-17  5.414924e-14  3.643004e-15  5.565026e-14  3.167694e-16  5.549391e-13  2.491603e-15  4.541886e-13  4.735114e-15
2459531.40398145  4.869005e-15  9.623740e-17  5.050872e-14  5.548411e-15  6.213946e-14  3.305074e-16  5.469945e-13  2.399035e-15  4.656326e-13  7.219046e-15
2459548.26510999  4.591602e-15  5.031068e-17  5.146197e-14  2.799992e-15  5.567236e-14  2.627696e-16  5.313486e-13  2.246337e-15  4.435629e-13  3.688903e-15
2459553.26151622  4.593919e-15  5.082341e-17  4.790140e-14  2.820603e-15  5.535957e-14  2.788018e-16  5.321811e-13  2.043619e-15  4.493396e-13  3.728857e-15
2459556.28269675  4.704239e-15  6.081623e-17  4.451708e-14  3.304787e-15  5.727453e-14  2.762687e-16  5.452794e-13  2.322466e-15  4.640491e-13  4.403766e-15
2459560.25655091  4.486337e-15  5.121932e-17  4.539070e-14  2.821587e-15  5.584744e-14  2.808785e-16  5.264473e-13  1.893287e-15  4.395419e-13  3.640022e-15
2459563.33334490  4.400974e-15  6.003426e-17  6.546348e-14  3.469954e-15  5.338802e-14  2.641523e-16  5.153088e-13  1.881988e-15  4.337187e-13  4.579002e-15
2459568.32343748  4.598488e-15  6.446878e-17  6.604433e-14  3.643892e-15  5.526650e-14  2.351778e-16  5.308624e-13  1.702042e-15  4.474872e-13  4.646771e-15
2459576.26656249  4.654350e-15  5.424824e-17  6.555206e-14  3.045680e-15  5.247895e-14  2.723455e-16  5.138494e-13  2.037625e-15  4.292722e-13  3.943275e-15
2459583.29774306  4.651000e-15  5.465202e-17  2.691509e-14  2.968581e-15  5.125037e-14  2.557043e-16  5.141544e-13  2.115862e-15  4.382214e-13  3.881212e-15
2459706.67701389  5.196829e-15  6.793973e-17  3.931430e-14  3.624195e-15  5.407941e-14  2.114151e-16  5.273492e-13  1.627453e-15  4.452822e-13  4.902569e-15
2459710.66603009  5.151836e-15  6.743324e-17  6.220327e-14  3.282287e-15  5.452148e-14  2.971694e-16  5.377159e-13  2.376653e-15  4.506322e-13  4.756135e-15
2459715.60843750  5.353127e-15  9.172221e-17  5.258576e-14  4.680333e-15  5.066025e-14  2.185318e-16  5.402640e-13  1.926606e-15  4.528288e-13  6.695302e-15
2459721.65434027  5.231568e-15  1.518439e-16  7.317929e-14  6.756051e-15  5.234045e-14  2.551660e-16  5.226276e-13  2.392185e-15  4.568816e-13  1.040779e-14
2459725.59646991  5.245981e-15  6.552057e-17  4.947485e-14  3.209208e-15  5.490391e-14  3.087378e-16  5.414586e-13  2.351298e-15  4.557997e-13  4.768306e-15
2459727.59329282  5.123523e-15  5.335282e-17  4.319889e-14  2.516143e-15  5.786534e-14  2.256066e-16  5.460162e-13  2.077801e-15  4.595869e-13  3.761904e-15
2459729.59027778  5.065915e-15  6.422731e-17  4.159042e-14  3.052116e-15  5.777886e-14  3.178966e-16  5.476106e-13  2.418483e-15  4.610325e-13  4.608107e-15
2459731.60085069  5.027054e-15  5.501449e-17  4.151680e-14  2.645318e-15  5.555474e-14  2.648449e-16  5.462773e-13  2.161695e-15  4.581733e-13  3.972321e-15
2459735.60493635  4.997438e-15  7.826379e-17  2.361720e-14  3.622437e-15  6.078722e-14  3.684124e-16  5.532893e-13  2.884730e-15  4.738347e-13  5.558624e-15
2459738.58659144  4.944985e-15  5.049680e-17  3.896788e-14  2.340262e-15  5.758787e-14  2.586429e-16  5.568999e-13  2.065435e-15  4.724359e-13  3.522746e-15
2459741.54171875  5.107003e-15  6.403378e-17  4.500115e-14  3.207155e-15  5.842322e-14  2.647484e-16  5.848403e-13  2.198369e-15  5.023594e-13  4.621867e-15
2459743.55655671  4.784692e-15  1.188260e-16  4.671714e-14  5.203080e-15  5.880025e-14  3.031461e-16  5.607519e-13  2.325531e-15  5.012389e-13  7.874183e-15
2459747.63807291  5.039681e-15  7.016416e-17  4.917776e-14  3.154747e-15  5.888355e-14  2.391753e-16  5.584009e-13  1.895370e-15  4.826300e-13  4.726927e-15
2459755.52847801  4.938902e-15  5.244732e-17  4.133957e-14  2.495593e-15  5.426358e-14  2.564867e-16  5.460893e-13  2.205888e-15  4.642388e-13  3.717190e-15
2459762.50755208  4.833113e-15  6.104308e-17  3.078609e-14  2.876864e-15  5.741038e-14  3.327796e-16  5.546056e-13  2.451114e-15  4.767834e-13  4.359227e-15
2459768.48339698  4.922781e-15  5.747148e-17  3.789288e-14  2.802229e-15  6.013351e-14  2.432770e-16  5.627081e-13  2.240706e-15  4.702252e-13  4.063919e-15
2459772.45796296  4.867967e-15  7.080044e-17  4.788268e-14  3.539580e-15  5.679706e-14  2.462893e-16  5.572605e-13  1.885923e-15  4.794524e-13  5.050190e-15
2459774.44686727  4.952388e-15  1.229174e-16  3.340901e-14  6.150863e-15  5.758053e-14  1.871541e-16  5.344470e-13  1.205073e-15  5.215239e-13  8.614361e-15
2459776.57543981  4.876592e-15  6.512155e-17  2.383493e-14  2.841091e-15  5.980198e-14  2.431187e-16  5.414820e-13  1.756157e-15  4.719076e-13  4.303815e-15
2459778.53740162  4.847448e-15  5.577850e-17  4.871117e-14  2.586928e-15  5.942632e-14  2.573650e-16  5.419949e-13  1.943601e-15  4.659654e-13  3.888651e-15
2459780.52871528  4.927352e-15  5.575909e-17  5.764513e-14  2.642198e-15  5.607020e-14  2.623312e-16  5.331071e-13  2.012855e-15  4.667208e-13  4.021377e-15
2459783.54429398  4.834477e-15  5.458400e-17  5.021620e-14  2.546540e-15  5.547333e-14  2.681040e-16  5.499422e-13  2.207883e-15  4.632309e-13  3.825752e-15
2459785.49422454  4.795266e-15  5.419894e-17  5.677006e-14  2.593772e-15  5.744125e-14  2.952715e-16  5.405854e-13  2.208046e-15  4.638368e-13  3.945752e-15
2459787.47266203  4.884004e-15  5.306644e-17  5.098058e-14  2.525551e-15  5.671423e-14  2.705209e-16  5.422435e-13  2.122965e-15  4.580964e-13  3.820671e-15
2459793.47640621  4.920009e-15  5.178605e-17  3.701463e-14  2.397489e-15  6.066331e-14  2.876124e-16  5.369411e-13  2.062520e-15  4.713721e-13  3.669004e-15
2459798.47436345  4.863852e-15  5.241176e-17  4.135228e-14  2.459600e-15  5.960617e-14  2.703823e-16  5.401641e-13  2.012176e-15  4.658562e-13  3.753505e-15
2459800.51666088  4.780195e-15  5.556948e-17  3.418005e-14  2.566090e-15  5.947335e-14  2.642129e-16  5.396335e-13  1.993912e-15  4.618325e-13  3.854399e-15
2459803.43303820  4.691126e-15  1.002210e-16  4.992989e-14  4.362090e-15  5.704221e-14  1.885478e-16  5.477987e-13  1.524306e-15  4.628526e-13  6.867037e-15
2459806.42975116  4.765538e-15  6.460932e-17  4.980675e-14  3.082168e-15  5.577049e-14  2.462329e-16  5.399806e-13  1.947004e-15  4.895270e-13  4.887275e-15
2459811.43178243  4.908155e-15  5.399257e-17  3.592533e-14  2.568831e-15  5.241135e-14  2.660923e-16  5.338225e-13  2.088254e-15  4.606876e-13  4.006034e-15
2459814.44083333  4.862909e-15  5.198487e-17  3.300494e-14  2.422013e-15  5.292179e-14  2.465730e-16  5.324022e-13  2.040396e-15  4.595267e-13  3.755275e-15
2459816.54842592  4.840468e-15  5.777851e-17  2.772972e-14  2.696938e-15  5.298714e-14  2.709374e-16  5.294195e-13  2.318021e-15  4.712595e-13  4.177417e-15
2459818.54776620  4.819364e-15  5.821104e-17  3.524055e-14  2.787858e-15  5.534234e-14  2.781030e-16  5.244924e-13  2.190246e-15  4.635454e-13  4.361558e-15
2459821.44504630  4.861934e-15  6.093664e-17  3.081674e-14  2.828754e-15  5.850841e-14  3.171950e-16  5.284031e-13  2.357642e-15  4.559044e-13  4.377208e-15
2459824.54444445  4.776076e-15  1.221611e-16  4.507089e-14  5.623890e-15  5.561315e-14  4.826358e-16  5.275710e-13  3.810463e-15  4.596519e-13  8.954687e-15
2459827.38843751  4.780675e-15  5.229703e-17  2.008598e-14  2.388908e-15  5.763985e-14  2.696172e-16  5.220407e-13  2.039181e-15  4.446529e-13  3.713692e-15
2459829.37429398  4.845542e-15  5.556106e-17  3.252695e-14  2.577028e-15  5.602380e-14  2.581936e-16  5.189949e-13  1.862145e-15  4.390652e-13  3.919161e-15
2459831.42150461  4.878089e-15  6.878317e-17  3.266907e-14  3.091067e-15  5.774242e-14  2.158276e-16  5.268275e-13  1.680346e-15  4.621516e-13  4.756434e-15
2459833.43586802  4.868038e-15  7.469213e-17  3.377724e-14  3.355495e-15  5.519721e-14  1.614461e-16  5.174775e-13  1.262594e-15  4.616516e-13  5.137473e-15
2459839.37651041  4.777506e-15  5.331852e-17  2.672693e-14  2.494199e-15  5.375030e-14  2.555251e-16  5.160620e-13  2.063949e-15  4.599366e-13  3.827718e-15
2459842.43232638  4.704616e-15  5.614080e-17  2.350130e-14  2.658998e-15  5.257805e-14  2.771303e-16  5.135367e-13  2.170656e-15  4.598808e-13  4.120063e-15
2459847.41823494  4.815202e-15  5.761231e-17  2.425296e-14  2.750139e-15  5.160770e-14  2.818499e-16  5.088309e-13  2.155783e-15  4.556632e-13  4.247656e-15
2459853.41337383  5.023762e-15  6.405522e-17  4.479909e-14  3.058466e-15  5.219351e-14  2.928588e-16  4.979173e-13  2.207946e-15  4.327950e-13  4.787277e-15
2459860.39474538  4.971063e-15  7.156934e-17  2.965918e-14  3.421896e-15  5.755471e-14  2.548334e-16  5.032048e-13  1.825395e-15  4.540844e-13  5.157117e-15
2459866.39003470  4.920377e-15  5.239365e-17  4.893916e-14  2.479302e-15  5.387434e-14  2.375054e-16  4.994706e-13  1.806590e-15  4.428118e-13  3.800078e-15
2459870.41457176  4.981432e-15  5.487372e-17  5.566394e-14  2.586860e-15  5.154547e-14  2.637992e-16  4.923937e-13  2.034589e-15  4.448362e-13  3.984280e-15
2459875.42642360  5.088704e-15  7.768793e-17  5.464471e-14  3.709882e-15  5.680851e-14  3.893949e-16  5.012486e-13  2.504146e-15  4.462324e-13  5.870780e-15
2459881.42074654  4.983843e-15  5.049782e-17  3.024440e-14  2.297458e-15  5.600535e-14  2.533896e-16  5.182531e-13  1.898699e-15  4.518565e-13  3.523618e-15
2459885.39554400  5.115603e-15  5.940393e-17  3.589626e-14  2.796140e-15  5.649187e-14  2.498808e-16  5.236940e-13  1.967434e-15  4.586062e-13  4.315184e-15
2459889.37135417  4.979299e-15  5.276862e-17  4.500566e-14  2.429845e-15  5.572033e-14  2.292054e-16  5.252257e-13  1.762596e-15  4.512186e-13  3.633376e-15
2459896.30245373  5.092541e-15  5.827377e-17  4.644273e-14  2.795564e-15  5.488687e-14  2.652861e-16  5.314316e-13  2.122506e-15  4.588994e-13  4.303190e-15
2459898.39982641  4.944175e-15  6.390497e-17  3.842597e-14  3.059611e-15  5.516578e-14  2.992390e-16  5.178857e-13  2.267185e-15  4.570589e-13  4.690047e-15
2459904.33226850  4.684725e-15  5.140396e-17  1.815504e-14  2.407753e-15  5.667643e-14  2.730107e-16  5.127139e-13  2.005835e-15  4.391231e-13  3.723368e-15
2459908.27170136  4.708960e-15  4.769373e-17  2.645317e-14  2.196653e-15  5.725229e-14  2.681048e-16  5.242422e-13  2.102358e-15  4.408919e-13  3.372767e-15
2459924.28762728  4.790793e-15  8.101521e-17  2.528818e-14  3.882552e-15  5.306990e-14  3.635530e-16  5.059652e-13  2.389851e-15  4.257209e-13  6.003254e-15
2459932.29362271  4.701424e-15  4.994056e-17  2.696996e-14  2.334436e-15  5.534660e-14  2.092619e-16  5.087268e-13  1.949048e-15  4.377219e-13  3.590372e-15
2459936.26825234  4.660276e-15  5.719047e-17  3.149088e-14  2.757948e-15  5.185306e-14  2.746187e-16  5.058359e-13  2.118393e-15  4.325914e-13  4.226072e-15
2459938.26867476  4.734711e-15  6.179560e-17  3.416178e-14  2.990116e-15  5.243677e-14  3.254354e-16  5.060715e-13  2.220419e-15  4.386977e-13  4.631194e-15
2459940.26613426  4.658404e-15  7.150355e-17  3.213947e-14  3.380801e-15  5.258760e-14  3.207627e-16  4.971020e-13  2.306753e-15  4.323358e-13  5.315186e-15
2459944.27161458  4.410117e-15  5.105424e-17  3.196084e-14  2.406122e-15  5.153562e-14  2.368982e-16  5.039185e-13  1.917302e-15  4.362581e-13  3.625513e-15
2459950.26901043  4.507851e-15  7.311569e-17  2.240378e-14  3.574450e-15  5.150489e-14  2.818418e-16  4.967285e-13  1.759239e-15  4.234786e-13  5.251789e-15

